Delta-Complete Analysis for Bounded Reachability of Hybrid Systems

We present the framework of delta-complete analysis for bounded reachability problems of general hybrid systems. We perform bounded reachability checking through solving delta-decision problems over the reals. The techniques take into account of robustness properties of the systems under numerical perturbations. We prove that the verification problems become much more mathematically tractable in this new framework. Our implementation of the techniques, an open-source tool dReach, scales well on several highly nonlinear hybrid system models that arise in biomedical and robotics applications.

==> cav_rebuttal.txt <==
We thank the reviewers for many important comments. Here we address the main questions about new contributions of the current paper compared to our previous work [12-15]. 

This paper proposes a verification framework, for which three aspects are essential: 

1. Scope: What classes of systems and properties can be handled? 

2. Theoretical justification: Why is it possible for the framework to be useful? Or, does the strength of the techniques match the complexity of the target problems? 

3. Practical usability. 

Our previous work developed the underlying logic and solvers that have shown evidence of practical usability. But the first two aspects have never been addressed. This is the goal of the present paper, which is in fact more fundamental. Specifically, the paper makes the following contributions: 

1. We formalize a framework that can study any system whose description can contain arbitrary numerically-computable functions (transcendental functions, ODEs, etc). This defines a broad class of hybrid systems and significantly expands the scope of existing work in the field. Almost all systems of practical interest fall into this class. 

2. We define the delta-reachability problem and prove tight complexity bounds. It is important to note that the definition of the delta-reachability problem is independent from our solving techniques. Delta-reachability is in itself much more reasonable to solve than the standard, highly undecidable, reachability problems for hybrid systems. Without formulating the new problem, it is impossible to develop or compare with other techniques (for instance geometric algorithms). 

3. We encode bounded reachability with logic formulas and, perhaps more importantly, addresses the limitation of such encodings. For instance, handling systems with nondeterministic flows in full requires second-order quantification, which is beyond the current framework (Definition 3.4). In fact, even the auxiliary "enforce" formulas (Definition 3.1) are crucial for correctness (and they are peculiar to the hybrid system setting), which we have not observed before working out the full framework. 

4. The experimental results show that many realistic nonlinear systems can be handled. The models were used to produce benchmarks for testing the scalability of the underlying solver [15]. Again, the solver papers did not discuss techniques for verification, and the models were used for benchmarking the scalability of the logic solver. As both the verification tool and solver are developed by us, we should make more effort in distinguishing them. We will revise the experiment section to give detailed explanations on the verification problems for the models, and compare our techniques compared to reachable-set computation. 

4.1. As reviewers have noticed, the experimental data has been improved compared to [15]. This is due to new optimizations in the solver, and also changes in the models: the equations are similar, but the benchmarks are different (with different names too). 

We will revise the introduction and experiment sections to emphasize the points above. We will make it clear that the difference between the current paper and our previous work is analogous to that between bounded model checking and SAT solving. 
